Robust Control for Dynamical Systems With Non-Gaussian Noise via Formal Abstractions

Controllers for dynamical systems that operate in safety-critical settings must account for stochastic disturbances. Such disturbances are often modeled as process noise in a dynamical system, and common assumptions are that the underlying distributions are known and/or Gaussian. In practice, however, these assumptions may be unrealistic and can lead to poor approximations of the true noise distribution. We present a novel controller synthesis method that does not rely on any explicit representation of the noise distributions. In particular, we address the problem of computing a controller that provides probabilistic guarantees on safely reaching a target, while also avoiding unsafe regions of the state space. First, we abstract the continuous control system into a finite-state model that captures noise by probabilistic transitions between discrete states. As a key contribution, we adapt tools from the scenario approach to compute probably approximately correct (PAC) bounds on these transition probabilities, based on a finite number of samples of the noise. We capture these bounds in the transition probability intervals of a so-called interval Markov decision process (iMDP). This iMDP is, with a user-specified confidence probability, robust against uncertainty in the transition probabilities, and the tightness of the probability intervals can be controlled through the number of samples. We use state-of-the-art verification techniques to provide guarantees on the iMDP and compute a controller for which these guarantees carry over to the original control system. In addition, we develop a tailored computational scheme that reduces the complexity of the synthesis of these guarantees on the iMDP. Benchmarks on realistic control systems show the practical applicability of our method, even when the iMDP has hundreds of millions of transitions.

==> Figures/Results/UAV/MDP_vs_iMDP_v3.csv <==
x,imdp,imdp_error_plus,imdp_error_min,imdp_sim,imdp_sim_error_plus,imdp_sim_error_min,mdp,mdp_error_plus,mdp_error_min,mdp_sim,mdp_sim_error_plus,mdp_sim_error_min
25,0.032796878,0.037991623,0.027602133,0.71556,0.77110144,0.66001856,0.969446249,0.998202381,0.940690116,0.6801,0.798823198,0.561376802
50,0.113273618,0.127926857,0.098620379,0.77104,0.819173223,0.722906777,0.941692614,0.966128026,0.917257201,0.81222,0.854816995,0.769623005
100,0.230930883,0.247195369,0.214666396,0.81608,0.869556117,0.762603883,0.940461194,0.961396177,0.91952621,0.76337,0.794408007,0.732331993
200,0.389337607,0.406822172,0.371853042,0.84273,0.894298295,0.791161705,0.930882653,0.948631811,0.913133495,0.74311,0.768259793,0.717960207
400,0.531502818,0.547669621,0.515336014,0.87044,0.914347534,0.826532466,0.928307385,0.938647026,0.917967743,0.73194,0.754387232,0.709492768
800,0.641269517,0.653309845,0.629229189,0.89319,0.897032005,0.889347995,0.921952015,0.92921074,0.91469329,0.76647,0.791939025,0.741000975
1600,0.72219617,0.733172939,0.711219401,0.89488,0.898559312,0.891200688,0.917355101,0.923897421,0.91081278,0.7712,0.792230084,0.750169916
3200,0.783711263,0.788007144,0.779415381,0.89279,0.896439795,0.889140205,0.913442156,0.917736472,0.909147841,0.78027,0.795257925,0.765282075
6400,0.827153825,0.82901252,0.82529513,0.87857,0.883146765,0.873993235,0.912112654,0.914494176,0.909731131,0.80608,0.813599131,0.798560869
12800,0.856545009,0.859187764,0.853902254,0.867911111,0.869348508,0.866473714,0.911514991,0.91384314,0.909186842,0.80991,0.820740866,0.799079134


==> Figures/Tikz/data/fraction_vs_intervals.csv <==
k,1e-09_sc_low,1e-09_sc_upp,1e-09_hf_low,1e-09_hf_upp
0,0.9654833726942053,1.0,0.8843053236490914,1.0
1,0.9612891386499395,0.9999999999999992,0.8830553236490915,1.0
2,0.9576531133083004,0.9999999986015827,0.8818053236490915,1.0
3,0.9544530494713184,0.9999998055472766,0.8805553236490914,1.0
4,0.9513431174932936,0.9999975344217863,0.8793053236490914,1.0
5,0.948528829301191,0.9999881507237319,0.8780553236490914,1.0
6,0.9458126020046557,0.9999651511304025,0.8768053236490915,1.0
7,0.9430786356185393,0.9999228499974004,0.8755553236490914,1.0
8,0.9405746630189755,0.9998572941053082,0.8743053236490914,1.0
9,0.9380958345475909,0.9997661953213761,0.8730553236490914,1.0
10,0.9356333078690755,0.9996485372906612,0.8718053236490915,1.0
11,0.93324939250957,0.9995041750025832,0.8705553236490914,1.0
12,0.9309516438057622,0.9993335214288159,0.8693053236490914,1.0
13,0.9286224316620145,0.9991373264021116,0.8680553236490914,1.0
14,0.9263510917350735,0.9989165283545925,0.8668053236490915,1.0
15,0.924162313322801,0.9986721578589434,0.8655553236490914,1.0
16,0.9220148038593222,0.9984052762884922,0.8643053236490914,1.0
17,0.9197562561443615,0.9981169377254813,0.8630553236490914,1.0
18,0.9176444465008626,0.997808166059323,0.8618053236490915,1.0
19,0.9155659572191709,0.9974799419235518,0.8605553236490914,1.0
20,0.9134689407451002,0.9971331959536296,0.8593053236490914,1.0
21,0.9114257830132617,0.9967688060631409,0.8580553236490914,1.0
22,0.9093822058379676,0.9963875972342332,0.8568053236490915,1.0
23,0.9073576162107455,0.9959903428410023,0.8555553236490914,1.0
24,0.9053507964729416,0.9955777668671014,0.8543053236490914,1.0
25,0.9033609383523965,0.9951505466036922,0.8530553236490914,1.0
26,0.9013870286128642,0.9947093155617487,0.8518053236490915,1.0
27,0.8993716289679616,0.9942546664301483,0.8505553236490915,1.0
28,0.8974806661073216,0.9937871539751899,0.8493053236490914,1.0
29,0.8955499389024925,0.9933072978194352,0.8480553236490914,1.0
30,0.8937079029529921,0.9928155850654515,0.8468053236490914,1.0
31,0.8917516224872067,0.9923124727480609,0.8455553236490915,1.0
32,0.8899070810285821,0.9917983901102329,0.8443053236490914,1.0
33,0.8879157662565154,0.9912737407050313,0.8430553236490914,1.0
34,0.8860927667674193,0.9907389043303934,0.8418053236490914,1.0
35,0.8841871675979265,0.9901942388060453,0.8405553236490915,1.0
36,0.8824026593524802,0.9896400816030757,0.8393053236490914,1.0
37,0.8804941512607735,0.9890767513371503,0.8380553236490914,1.0
38,0.8787158793957217,0.9885045491362735,0.8368053236490914,1.0
39,0.8768349583601162,0.9879237598936081,0.8355553236490915,1.0
40,0.8750479994150898,0.9873346534153045,0.8343053236490914,1.0
41,0.8732433051090127,0.9867374854726056,0.8330553236490914,1.0
42,0.8714128699138967,0.9861324987668159,0.8318053236490914,1.0
43,0.8696760537506856,0.9855199238149879,0.8305553236490915,1.0
44,0.86789853417069,0.9848999797635194,0.8293053236490914,1.0
45,0.8661254132600149,0.9842728751361951,0.8280553236490914,1.0
46,0.8643595446540858,0.983638808522614,0.8268053236490914,1.0
47,0.862600718304297,0.9829979692123553,0.8255553236490915,1.0
48,0.8608487346989169,0.9823505377797797,0.8243053236490914,1.0
49,0.859103404132866,0.9816966866238379,0.8230553236490914,1.0
50,0.8573645460415491,0.9810365804668726,0.8218053236490914,1.0
51,0.8556319883919827,0.9803703768160065,0.8205553236490915,1.0
52,0.8539055671253138,0.9796982263903677,0.8193053236490915,1.0
53,0.8521851256454858,0.9790202735170832,0.8180553236490914,1.0
54,0.8504705143494955,0.9783366564987074,0.8168053236490914,1.0
55,0.8487615901951194,0.9776475079544782,0.8155553236490914,1.0
56,0.8470582163025415,0.9769529551375995,0.8143053236490915,1.0
57,0.8453602615866923,0.9762531202305126,0.8130553236490914,1.0
58,0.8436676004174188,0.975548120619948,0.8118053236490914,1.0
59,0.8419801123049525,0.9748380691533964,0.8105553236490914,1.0
60,0.8402976816084384,0.9741230743784749,0.8093053236490915,1.0
61,0.8386201972654265,0.9734032407665247,0.8080553236490914,1.0
62,0.8369475525405657,0.9726786689216891,0.8068053236490914,1.0
63,0.835279644791835,0.9719494557765649,0.8055553236490914,1.0
64,0.8336163752528197,0.9712156947754605,0.8043053236490915,1.0
65,0.8319576488297156,0.9704774760461921,0.8030553236490914,1.0
66,0.830303373911877,0.9697348865612683,0.8018053236490914,1.0
67,0.8286534621947893,0.9689880102892353,0.8005553236490914,1.0
68,0.8270078285144874,0.968236928336905,0.7993053236490915,1.0
69,0.8253663906925555,0.9674817190831202,0.7980553236490914,1.0
70,0.8237290693908348,0.9667224583046451,0.7968053236490914,1.0
71,0.8220957879751777,0.9659592192947548,0.7955553236490914,1.0
72,0.8204664723874867,0.9651920729750016,0.7943053236490915,1.0
73,0.8188410510255085,0.9644210880006568,0.7930553236490914,1.0
74,0.8172194546297502,0.9636463308602273,0.7918053236490914,1.0
75,0.8156016161770533,0.9628678659694669,0.7905553236490914,1.0
76,0.8139874707803111,0.9620857557602315,0.7893053236490915,1.0
77,0.8123769555939486,0.9613000607645303,0.7880553236490915,1.0
78,0.8107700097247106,0.9605108396940675,0.7868053236490914,1.0
79,0.8091665741474583,0.959718149515582,0.7855553236490914,1.0
80,0.807566591625557,0.9589220455222309,0.7843053236490914,1.0
81,0.8059700066356297,0.9581225814012936,0.7830553236490915,1.0
82,0.8043767652963473,0.9573198092983941,0.7818053236490914,1.0
83,0.8027868153009827,0.9565137798784733,0.7805553236490914,1.0
84,0.8012001058535184,0.9557045423837095,0.7793053236490914,1.0
85,0.7996165876080609,0.9548921446885633,0.7780553236490915,1.0
86,0.7980362126113554,0.9540766333521215,0.7768053236490914,1.0
87,0.796458934248227,0.9532580536679026,0.7755553236490914,1.0
88,0.7948847071897346,0.9524364497112627,0.7743053236490914,1.0
89,0.7933134873439102,0.9516118643845545,0.7730553236490915,1.0
90,0.7917452318089081,0.9507843394601532,0.7718053236490914,1.0
91,0.7901798988284031,0.9499539156214781,0.7705553236490914,1.0
92,0.7886174477491574,0.9491206325021311,0.7693053236490914,1.0
93,0.7870578389805872,0.9482845287232319,0.7680553236490915,0.9994446763509086
94,0.7855010339562156,0.9474456419290711,0.7668053236490914,0.9981946763509085
95,0.7839469950969208,0.9466040088211697,0.7655553236490914,0.9969446763509086
96,0.7823956857758887,0.945759665190825,0.7643053236490914,0.9956946763509086
97,0.780847070285129,0.9449126459502183,0.7630553236490915,0.9944446763509086
98,0.7793011138035292,0.9440629851621835,0.7618053236490914,0.9931946763509085
99,0.7777577823663078,0.9432107160686768,0.7605553236490914,0.9919446763509085
100,0.776217042835827,0.9423558711180411,0.7593053236490914,0.9906946763509086
101,0.774678862873691,0.9414984819911116,0.7580553236490915,0.9894446763509086
102,0.7731432109140121,0.9406385796262207,0.7568053236490915,0.9881946763509086
103,0.7716100561378721,0.939776194243182,0.7555553236490914,0.9869446763509085
104,0.7700793684488331,0.9389113553662635,0.7543053236490914,0.9856946763509086
105,0.7685511184494913,0.9380440918462385,0.7530553236490914,0.9844446763509086
106,0.7670252774190038,0.9371744318815382,0.7518053236490915,0.9831946763509086
107,0.7655018172915345,0.9363024030385563,0.7505553236490914,0.9819446763509085
108,0.7639807106355941,0.9354280322711519,0.7493053236490914,0.9806946763509086
109,0.7624619306342199,0.9345513459393755,0.7480553236490914,0.9794446763509086
110,0.7609454510659207,0.9336723698274635,0.7468053236490915,0.9781946763509086
111,0.7594312462864241,0.9327911291611477,0.7455553236490914,0.9769446763509085
112,0.7579192912111008,0.9319076486242811,0.7443053236490914,0.9756946763509086
113,0.7564095612981044,0.931021952374848,0.7430553236490914,0.9744446763509086
114,0.7549020325321516,0.9301340640603573,0.7418053236490915,0.9731946763509086
115,0.7533966814089353,0.9292440068326643,0.7405553236490914,0.9719446763509085
116,0.7518934849201083,0.9283518033622357,0.7393053236490914,0.9706946763509086
117,0.7503924205388607,0.927457475851902,0.7380553236490914,0.9694446763509086
118,0.7488934662060213,0.9265610460500917,0.7368053236490915,0.9681946763509086
119,0.7473966003166794,0.9256625352635945,0.7355553236490914,0.9669446763509085
120,0.7459018017073032,0.9247619643698615,0.7343053236490914,0.9656946763509086
121,0.7444090496433138,0.9238593538288657,0.7330553236490914,0.9644446763509086
122,0.7429183238071264,0.9229547236945483,0.7318053236490915,0.9631946763509086
123,0.741429604286606,0.9220480936258544,0.7305553236490914,0.9619446763509085
124,0.7399428715639554,0.9211394828973911,0.7293053236490914,0.9606946763509085
125,0.7384581065049612,0.9202289104097062,0.7280553236490914,0.9594446763509086
126,0.736975290348658,0.9193163946992315,0.7268053236490915,0.9581946763509086
127,0.7354944046973226,0.9184019539478652,0.7255553236490915,0.9569446763509086
128,0.7340154315068237,0.9174856059922458,0.7243053236490914,0.9556946763509085
129,0.7325383530772972,0.9165673683327096,0.7230553236490914,0.9544446763509086
130,0.7310631520441482,0.9156472581419506,0.7218053236490914,0.9531946763509086
131,0.7295898113693574,0.9147252922733908,0.7205553236490915,0.9519446763509086
132,0.7281183143330513,0.9138014872692727,0.7193053236490914,0.9506946763509085
133,0.726648644525397,0.9128758593685038,0.7180553236490914,0.9494446763509086
134,0.7251807858387246,0.9119484245142221,0.7168053236490914,0.9481946763509086
135,0.7237147224599235,0.911019198361141,0.7155553236490915,0.9469446763509086
136,0.7222504388630991,0.910088196282649,0.7143053236490914,0.9456946763509085
137,0.7207879198024413,0.909155433377679,0.7130553236490914,0.9444446763509086
138,0.7193271503053358,0.9082209244773739,0.7118053236490914,0.9431946763509086
139,0.7178681156656913,0.9072846841515354,0.7105553236490915,0.9419446763509086
140,0.716410801437484,0.9063467267148754,0.7093053236490914,0.9406946763509085
141,0.7149551934284882,0.9054070662330709,0.7080553236490914,0.9394446763509086
142,0.7135012776942206,0.9044657165286404,0.7068053236490914,0.9381946763509086
143,0.7120490405320636,0.9035226911866342,0.7055553236490915,0.9369446763509086
144,0.7105984684755654,0.9025780035601543,0.7043053236490914,0.9356946763509085
145,0.7091495482889159,0.9016316667757127,0.7030553236490914,0.9344446763509086
146,0.7077022669615988,0.9006836937384282,0.7018053236490914,0.9331946763509086
147,0.7062566117031951,0.8997340971370629,0.7005553236490915,0.9319446763509086
148,0.7048125699383423,0.8987828894489176,0.6993053236490914,0.9306946763509085
149,0.70337012930184,0.8978300829445826,0.6980553236490914,0.9294446763509085
150,0.7019292776339255,0.8968756896925527,0.6968053236490914,0.9281946763509086
151,0.7004900029756376,0.8959197215636938,0.6955553236490915,0.9269446763509086
152,0.6990522935643714,0.8949621902356107,0.6943053236490915,0.9256946763509086
153,0.697616137829527,0.894003107196857,0.6930553236490914,0.9244446763509085
154,0.6961815243882805,0.8930424837510476,0.6918053236490914,0.9231946763509086
155,0.694748442041507,0.892080331020854,0.6905553236490914,0.9219446763509086
156,0.693316879769786,0.8911166599518732,0.6893053236490915,0.9206946763509086
157,0.6918868267295329,0.8901514813164049,0.6880553236490914,0.9194446763509085
158,0.6904582722492443,0.8891848057171182,0.6868053236490914,0.9181946763509086
159,0.689031205825842,0.8882166435906151,0.6855553236490914,0.9169446763509086
160,0.6876056171211122,0.8872470052108972,0.6843053236490915,0.9156946763509086
161,0.6861814959582554,0.8862759006927445,0.6830553236490914,0.9144446763509085
162,0.6847588323185216,0.8853033399949951,0.6818053236490914,0.9131946763509086
163,0.6833376163379405,0.8843293329237397,0.6805553236490914,0.9119446763509086
164,0.6819178383041334,0.8833538891354323,0.6793053236490915,0.9106946763509086
165,0.6804994886532285,0.8823770181399198,0.6780553236490914,0.9094446763509085
166,0.6790825579668339,0.8813987293033814,0.6768053236490914,0.9081946763509086
167,0.6776670369691076,0.8804190318512072,0.6755553236490914,0.9069446763509086
168,0.6762529165239044,0.8794379348707895,0.6743053236490915,0.9056946763509086
169,0.6748401876319834,0.8784554473142439,0.6730553236490914,0.9044446763509085
170,0.6734288414283198,0.8774715780010675,0.6718053236490914,0.9031946763509086
171,0.6720188691794315,0.87648633562071,0.6705553236490914,0.9019446763509086
172,0.6706102622808408,0.8754997287351138,0.6693053236490915,0.9006946763509086
173,0.6692030122545563,0.8745117657811483,0.6680553236490914,0.8994446763509085
174,0.6677971107466234,0.8735224550730094,0.6668053236490914,0.8981946763509085
175,0.6663925495247555,0.8725318048045585,0.6655553236490914,0.8969446763509086
176,0.6649893204760137,0.8715398230515896,0.6643053236490915,0.8956946763509086
177,0.6635874156045369,0.8705465177740478,0.6630553236490915,0.8944446763509086
178,0.6621868270293466,0.8695518968181987,0.6618053236490914,0.8931946763509085
179,0.6607875469821909,0.868555967918731,0.6605553236490914,0.8919446763509086
180,0.6593895678054454,0.86755873870082,0.6593053236490914,0.8906946763509086
181,0.6579928819500726,0.8665602166821368,0.6580553236490915,0.8894446763509086
182,0.6565974819736257,0.8655604092748054,0.6568053236490914,0.8881946763509085
183,0.6552033605382928,0.8645593237873151,0.6555553236490914,0.8869446763509086
184,0.6538105104090032,0.8635569674263949,0.6543053236490914,0.8856946763509086
185,0.6524189244515779,0.8625533472988295,0.6530553236490915,0.8844446763509086
186,0.6510285956309044,0.8615484704132371,0.6518053236490914,0.8831946763509085
187,0.6496395170091798,0.8605423436818171,0.6505553236490914,0.8819446763509086
188,0.6482516817441806,0.8595349739220388,0.6493053236490914,0.8806946763509086
189,0.6468650830875827,0.8585263678583029,0.6480553236490915,0.8794446763509086
190,0.6454797143833063,0.8575165321235565,0.6468053236490914,0.8781946763509085
191,0.6440955690659201,0.8565054732608818,0.6455553236490914,0.8769446763509086
192,0.642712640659062,0.8554931977250334,0.6443053236490914,0.8756946763509086
193,0.6413309227739056,0.8544797118839539,0.6430553236490915,0.8744446763509086
194,0.6399504091076689,0.8534650220202501,0.6418053236490914,0.8731946763509085
195,0.6385710934421437,0.8524491343326299,0.6405553236490914,0.8719446763509086
196,0.6371929696422611,0.851432054937316,0.6393053236490914,0.8706946763509086
197,0.6358160316547029,0.8504137898694271,0.6380553236490915,0.8694446763509086
198,0.6344402735065229,0.8493943450843169,0.6368053236490914,0.8681946763509085
199,0.6330656893038187,0.8483737264589,0.6355553236490914,0.8669446763509085
200,0.6316922732304219,0.8473519397929351,0.6343053236490914,0.8656946763509086
201,0.6303200195466155,0.8463289908102859,0.6330553236490915,0.8644446763509086
202,0.6289489225878929,0.8453048851601562,0.6318053236490915,0.8631946763509086
203,0.627578976763728,0.8442796284182915,0.6305553236490914,0.8619446763509085
204,0.626210176556383,0.8432532260881603,0.6293053236490914,0.8606946763509086
205,0.6248425165197381,0.8422256836021089,0.6280553236490914,0.8594446763509086
206,0.6234759912781487,0.8411970063224884,0.6268053236490915,0.8581946763509086
207,0.6221105955253234,0.8401671995427605,0.6255553236490914,0.8569446763509085
208,0.6207463240232312,0.8391362684885783,0.6243053236490914,0.8556946763509086
209,0.6193831716010307,0.8381042183188452,0.6230553236490914,0.8544446763509086
210,0.6180211331540126,0.8370710541267481,0.6218053236490915,0.8531946763509086
211,0.6166602036425878,0.8360367809407777,0.6205553236490914,0.8519446763509085
212,0.6153003780912636,0.8350014037257121,0.6193053236490914,0.8506946763509086
213,0.6139416515876734,0.8339649273835991,0.6180553236490914,0.8494446763509086
214,0.6125840192816144,0.8329273567547024,0.6168053236490915,0.8481946763509086
215,0.6112274763840925,0.8318886966184287,0.6155553236490914,0.8469446763509085
216,0.6098720181664082,0.8308489516942521,0.6143053236490914,0.8456946763509086
217,0.6085176399592488,0.8298081266425994,0.6130553236490914,0.8444446763509086
218,0.607164337151803,0.8287662260657298,0.6118053236490915,0.8431946763509086
219,0.6058121051908891,0.8277232545085906,0.6105553236490914,0.8419446763509085
220,0.6044609395801153,0.8266792164596628,0.6093053236490914,0.8406946763509086
221,0.6031108358790334,0.8256341163517753,0.6080553236490914,0.8394446763509086
222,0.6017617897023313,0.8245879585629223,0.6068053236490915,0.8381946763509086
223,0.6004137967190343,0.8235407474170489,0.6055553236490914,0.8369446763509085
224,0.5990668526517178,0.8224924871848245,0.6043053236490914,0.8356946763509085
225,0.5977209532757367,0.821443182084405,0.6030553236490914,0.8344446763509086
226,0.5963760944184837,0.8203928362821802,0.6018053236490915,0.8331946763509086
227,0.5950322719586429,0.8193414538934963,0.6005553236490915,0.8319446763509086
228,0.593689481825466,0.8182890389833768,0.5993053236490914,0.8306946763509085
229,0.5923477199980719,0.8172355955672245,0.5980553236490914,0.8294446763509086
230,0.5910069825047447,0.8161811276115047,0.5968053236490914,0.8281946763509086
231,0.5896672654222546,0.8151256390344235,0.5955553236490915,0.8269446763509086
232,0.5883285648751931,0.8140691337065877,0.5943053236490914,0.8256946763509085
233,0.5869908770353143,0.8130116154516529,0.5930553236490914,0.8244446763509086
234,0.5856541981208938,0.81195308804696,0.5918053236490914,0.8231946763509086
235,0.5843185243961035,0.810893555224159,0.5905553236490915,0.8219446763509086
236,0.5829838521703837,0.8098330206698189,0.5893053236490914,0.8206946763509085
237,0.5816501777978464,0.8087714880260337,0.5880553236490914,0.8194446763509086
238,0.5803174976766778,0.807708960891005,0.5868053236490914,0.8181946763509086
239,0.5789858082485616,0.8066454428196221,0.5855553236490915,0.8169446763509086
240,0.5776551059980964,0.8055809373240252,0.5843053236490914,0.8156946763509085
241,0.5763253874522386,0.8045154478741678,0.5830553236490914,0.8144446763509086
242,0.5749966491797571,0.8034489778983602,0.5818053236490914,0.8131946763509086
243,0.573668887790688,0.8023815307838016,0.5805553236490915,0.8119446763509086
244,0.5723420999358073,0.801313109877108,0.5793053236490914,0.8106946763509085
245,0.5710162823061076,0.8002437184848281,0.5780553236490914,0.8094446763509086
246,0.5696914316322915,0.7991733598739497,0.5768053236490914,0.8081946763509086
247,0.5683675446842721,0.7981020372723944,0.5755553236490915,0.8069446763509086
248,0.5670446182706718,0.7970297538695051,0.5743053236490914,0.8056946763509085
249,0.5657226492383532,0.7959565128165306,0.5730553236490914,0.8044446763509085
250,0.564401634471933,0.7948823172270858,0.5718053236490914,0.8031946763509086
251,0.5630815708933293,0.7938071701776227,0.5705553236490915,0.8019446763509086
252,0.5617624554612928,0.7927310747078735,0.5693053236490915,0.8006946763509086
253,0.5604442851709662,0.7916540338213053,0.5680553236490914,0.7994446763509085
254,0.5591270570534456,0.79057605048555,0.5668053236490914,0.7981946763509086
255,0.5578107681753429,0.7894971276328334,0.5655553236490914,0.7969446763509086
256,0.5564954156383648,0.7884172681603986,0.5643053236490915,0.7956946763509086
257,0.5551809965788956,0.7873364749309195,0.5630553236490914,0.7944446763509085
258,0.5538675081675904,0.7862547507729045,0.5618053236490914,0.7931946763509086
259,0.5525549476089676,0.7851720984810966,0.5605553236490914,0.7919446763509086
260,0.5512433121410256,0.784088520816866,0.5593053236490915,0.7906946763509086
261,0.5499325990348377,0.7830040205085903,0.5580553236490914,0.7894446763509085
262,0.5486228055941922,0.7819186002520417,0.5568053236490914,0.7881946763509086
263,0.5473139291552062,0.7808322627107463,0.5555553236490914,0.7869446763509086
264,0.5460059670859556,0.7797450105163548,0.5543053236490915,0.7856946763509086
265,0.5446989167861299,0.7786568462690053,0.5530553236490914,0.7844446763509085
266,0.5433927756866616,0.7775677725376618,0.5518053236490914,0.7831946763509086
267,0.5420875412493833,0.7764777918604739,0.5505553236490914,0.7819446763509086
268,0.540783210966696,0.7753869067451113,0.5493053236490915,0.7806946763509086
269,0.5394797823612181,0.774295119669089,0.5480553236490914,0.7794446763509085
270,0.5381772529854629,0.7732024330801095,0.5468053236490914,0.7781946763509086
271,0.5368756204215192,0.7721088493963766,0.5455553236490914,0.7769446763509086
272,0.5355748822807223,0.7710143710069082,0.5443053236490915,0.7756946763509086
273,0.5342750362033478,0.7699190002718581,0.5430553236490914,0.7744446763509085
274,0.532976079858309,0.7688227395228129,0.5418053236490914,0.7731946763509085
275,0.5316780109428386,0.7677255910630906,0.5405553236490914,0.7719446763509086
276,0.5303808271822116,0.766627557168048,0.5393053236490915,0.7706946763509086
277,0.5290845263294451,0.7655286400853547,0.5380553236490915,0.7694446763509086
278,0.5277891061649981,0.7644288420352847,0.5368053236490914,0.7681946763509085
279,0.526494564496521,0.7633281652110081,0.5355553236490914,0.7669446763509086
280,0.5252008991585491,0.7622266117788399,0.5343053236490914,0.7656946763509086
281,0.523908108012245,0.7611241838785361,0.5330553236490915,0.7644446763509086
282,0.5226161889451294,0.7600208836235457,0.5318053236490914,0.7631946763509085
283,0.5213251398708187,0.758916713101276,0.5305553236490914,0.7619446763509086
284,0.5200349587287662,0.7578116743733468,0.5293053236490914,0.7606946763509086
285,0.5187456434840071,0.7567057694758443,0.5280553236490915,0.7594446763509086
286,0.5174571921269132,0.7555990004195703,0.5268053236490914,0.7581946763509085
287,0.5161696026729407,0.754491369190282,0.5255553236490914,0.7569446763509086
288,0.5148828731623983,0.7533828777489385,0.5243053236490914,0.7556946763509086
289,0.5135970016602052,0.7522735280319268,0.5230553236490915,0.7544446763509086
290,0.5123119862556585,0.7511633219513003,0.5218053236490914,0.7531946763509085
291,0.5110278250622109,0.7500522613950038,0.5205553236490914,0.7519446763509086
292,0.5097445162172332,0.7489403482270938,0.5193053236490914,0.7506946763509086
293,0.5084620578818068,0.7478275842879671,0.5180553236490915,0.7494446763509086
294,0.5071804482404987,0.7467139713945665,0.5168053236490914,0.7481946763509085
295,0.505899685501152,0.7455995113406004,0.5155553236490914,0.7469446763509086
296,0.5046197678946774,0.7444842058967462,0.5143053236490914,0.7456946763509086
297,0.5033406936748419,0.7433680568108572,0.5130553236490915,0.7444446763509086
298,0.5020624611180691,0.7422510658081655,0.5118053236490914,0.7431946763509085
299,0.5007850685232442,0.7411332345914801,0.5105553236490914,0.7419446763509085
300,0.4995085142115119,0.7400145648413763,0.5093053236490914,0.7406946763509086
301,0.49823279652609087,0.7388950582163949,0.5080553236490915,0.7394446763509086
302,0.4969579138320752,0.7377747163532216,0.5068053236490915,0.7381946763509086
303,0.495683864516261,0.7366535408668822,0.5055553236490914,0.7369446763509085
304,0.494410646986958,0.7355315333509131,0.5043053236490914,0.7356946763509086
305,0.49313825967380676,0.7344086953775445,0.5030553236490914,0.7344446763509086
306,0.49186670102760677,0.7332850284978796,0.5018053236490915,0.7331946763509086
307,0.49059596952014806,0.7321605342420618,0.5005553236490914,0.7319446763509085
308,0.48932606364402975,0.7310352141194423,0.49930532364909147,0.7306946763509086
309,0.488056981912504,0.7299090696187533,0.4980553236490915,0.7294446763509086
310,0.4867887228593062,0.7287821022082644,0.4968053236490915,0.7281946763509086
311,0.48552128503849723,0.7276543133359481,0.49555532364909144,0.7269446763509085
312,0.4842546670242929,0.7265257044296319,0.49430532364909147,0.7256946763509086
313,0.4829888674109306,0.7253962768971669,0.4930553236490915,0.7244446763509086
314,0.48172388481249884,0.7242660321265583,0.4918053236490915,0.7231946763509086
315,0.48045971786279007,0.7231349714861324,0.49055532364909143,0.7219446763509085
316,0.4791963652151596,0.722003096324679,0.48930532364909146,0.7206946763509086
317,0.47793382554237096,0.7208704079715912,0.4880553236490915,0.7194446763509086
318,0.47667209753646445,0.7197369077370155,0.4868053236490915,0.7181946763509086
319,0.4754111799086129,0.7186025969119811,0.48555532364909143,0.7169446763509085
320,0.47415107138897983,0.7174674767685413,0.48430532364909146,0.7156946763509086
321,0.4728917707265845,0.7163315485599104,0.4830553236490915,0.7144446763509086
322,0.47163327668918575,0.7151948135205969,0.4818053236490915,0.7131946763509086
323,0.4703755880631276,0.7140572728665195,0.4805553236490914,0.7119446763509085
324,0.4691187036532324,0.7129189277951524,0.47930532364909145,0.7106946763509085
325,0.4678626222826652,0.7117797794856358,0.4780553236490915,0.7094446763509086
326,0.46660734279281035,0.7106398290989044,0.4768053236490915,0.7081946763509086
327,0.4653528640431541,0.7094990777778101,0.47555532364909153,0.7069446763509086
328,0.46409918491117175,0.7083575266472366,0.47430532364909145,0.7056946763509085
329,0.4628463042922015,0.7072151768142089,0.4730553236490915,0.7044446763509086
330,0.4615942210993298,0.706072029368017,0.4718053236490915,0.7031946763509086
331,0.4603429342632902,0.7049280853803281,0.47055532364909153,0.7019446763509086
332,0.45909244273234795,0.7037833459052858,0.46930532364909144,0.7006946763509085
333,0.4578427454721933,0.7026378119796224,0.46805532364909147,0.6994446763509086
334,0.45659384146582527,0.701491484622763,0.4668053236490915,0.6981946763509086
335,0.4553457297134744,0.700344364836939,0.4655553236490915,0.6969446763509086
336,0.454098409232472,0.6991964536072656,0.46430532364909144,0.6956946763509085
337,0.4528518790571703,0.698047751901866,0.46305532364909147,0.6944446763509086
338,0.45160613823883655,0.6968982606719518,0.4618053236490915,0.6931946763509086
339,0.4503611858455592,0.6957479808519265,0.4605553236490915,0.6919446763509086
340,0.449117020962157,0.6945969133594756,0.45930532364909143,0.6906946763509085
341,0.4478736426900847,0.6934450590956567,0.45805532364909146,0.6894446763509086
342,0.44663105014734295,0.6922924189449909,0.4568053236490915,0.6881946763509086
343,0.4453892424683913,0.6911389937755507,0.4555553236490915,0.6869446763509086
344,0.44414821880406585,0.6899847844390457,0.45430532364909143,0.6856946763509085
345,0.44290797832148454,0.6888297917709014,0.45305532364909146,0.6844446763509086
346,0.44166852020398384,0.6876740165903532,0.4518053236490915,0.6831946763509086
347,0.440429843651013,0.6865174597005075,0.4505553236490915,0.6819446763509086
348,0.4391919478780759,0.6853601218884438,0.4493053236490914,0.6806946763509085
349,0.4379548321166482,0.6842020039252731,0.44805532364909145,0.6794446763509085
350,0.43671849561409604,0.6830431065662178,0.4468053236490915,0.6781946763509086
351,0.43548293763360946,0.6818834305506902,0.4455553236490915,0.6769446763509086
352,0.43424815745412104,0.680722976602359,0.44430532364909153,0.6756946763509086
353,0.4330141543702575,0.6795617454292262,0.44305532364909145,0.6744446763509085
354,0.43178092769224374,0.6783997377236775,0.4418053236490915,0.6731946763509086
355,0.43054847674584606,0.6772369541625712,0.4405553236490915,0.6719446763509086
356,0.42931680087232027,0.6760733954072977,0.43930532364909153,0.6706946763509086
357,0.4280858994283322,0.6749090621038285,0.43805532364909144,0.6694446763509085
358,0.4268557717858952,0.673743954882791,0.43680532364909147,0.6681946763509086
359,0.42562641733232154,0.6725780743595333,0.4355553236490915,0.6669446763509086
360,0.4243978354701504,0.6714114211341684,0.4343053236490915,0.6656946763509086
361,0.4231700256171046,0.6702439957916451,0.43305532364909144,0.6644446763509085
362,0.4219429872060185,0.6690757989017897,0.43180532364909147,0.6631946763509086
363,0.42071671968479774,0.6679068310193768,0.4305553236490915,0.6619446763509086
364,0.41949122251635973,0.6667370926841668,0.4293053236490915,0.6606946763509086
365,0.41826649517858105,0.6655665844209648,0.42805532364909143,0.6594446763509085
366,0.4170425371642562,0.6643953067396702,0.42680532364909146,0.6581946763509086
367,0.41581934798103615,0.6632232601353192,0.4255553236490915,0.6569446763509086
368,0.41459692715139385,0.6620504450881399,0.4243053236490915,0.6556946763509086
369,0.4133752742125705,0.6608768620635896,0.42305532364909143,0.6544446763509085
370,0.4121543887165384,0.6597025115124047,0.42180532364909146,0.6531946763509086
371,0.41093427022995366,0.6585273938706364,0.4205553236490915,0.6519446763509086
372,0.40971491833411444,0.6573515095596969,0.4193053236490915,0.6506946763509086
373,0.40849633262492757,0.6561748589864003,0.4180553236490914,0.6494446763509085
374,0.40727851271286153,0.6549974425429914,0.41680532364909145,0.6481946763509085
375,0.4060614582229247,0.6538192606071949,0.4155553236490915,0.6469446763509086
376,0.40484516879460597,0.6526403135422341,0.4143053236490915,0.6456946763509086
377,0.40362964408186675,0.6514606016968878,0.41305532364909153,0.6444446763509086
378,0.4024148837530912,0.650280125405498,0.41180532364909145,0.6431946763509085
379,0.40120088749106,0.6490988849880173,0.4105553236490915,0.6419446763509086
380,0.3999876549929251,0.6479168807500353,0.4093053236490915,0.6406946763509086
381,0.3987751859701715,0.6467341129827995,0.40805532364909153,0.6394446763509086
382,0.39756348014860166,0.6455505819632549,0.40680532364909144,0.6381946763509085
383,0.39635253726829944,0.6443662879540564,0.40555532364909147,0.6369446763509086
384,0.3951423570836152,0.6431812312036048,0.4043053236490915,0.6356946763509086
385,0.393932939363134,0.6419954119460569,0.4030553236490915,0.6344446763509086
386,0.3927242838896594,0.6408088304013615,0.40180532364909144,0.6331946763509085
387,0.39151639046019127,0.6396214867752683,0.40055532364909147,0.6319446763509086
388,0.39030925888590595,0.6384333812593531,0.3993053236490915,0.6306946763509086
389,0.38910288899214396,0.6372445140310324,0.3980553236490915,0.6294446763509086
390,0.38789728061838624,0.6360548852535783,0.39680532364909143,0.6281946763509085
391,0.38669243361824224,0.6348644950761376,0.39555532364909146,0.6269446763509086
392,0.38548834785943553,0.633673343633743,0.3943053236490915,0.6256946763509086
393,0.3842850232237933,0.6324814310473277,0.3930553236490915,0.6244446763509086
394,0.3830824596072395,0.6312887574237322,0.39180532364909143,0.6231946763509085
395,0.3818806569197666,0.6300953228557116,0.39055532364909146,0.6219446763509086
396,0.38067961508545434,0.6289011274219611,0.3893053236490915,0.6206946763509086
397,0.3794793340424394,0.6277061711870966,0.3880553236490915,0.6194446763509086
398,0.3782798137429225,0.6265104542016842,0.3868053236490914,0.6181946763509085
399,0.37708105415315374,0.6253139765022285,0.38555532364909145,0.6169446763509085
400,0.3758830552534437,0.6241167381111912,0.3843053236490915,0.6156946763509086
401,0.37468581703814907,0.6229187390369736,0.3830553236490915,0.6144446763509086
402,0.3734893395156722,0.6217199792739325,0.3818053236490915,0.6131946763509085
403,0.372293622708473,0.6205204588023789,0.3805553236490915,0.6119446763509085
404,0.37109866665305713,0.6193201775885622,0.3793053236490915,0.6106946763509086
405,0.36990447139999105,0.6181191355846843,0.3780553236490915,0.6094446763509086
406,0.36871103701388996,0.616917332728881,0.3768053236490915,0.6081946763509085
407,0.3675183635734498,0.6157147689452329,0.3755553236490915,0.6069446763509085
408,0.36632645117142504,0.6145114441437323,0.37430532364909147,0.6056946763509086
409,0.3651352999146572,0.6133073582203036,0.3730553236490915,0.6044446763509086
410,0.3639449099240787,0.6121025110567742,0.37180532364909147,0.6031946763509085
411,0.362755281334723,0.610896902520867,0.3705553236490915,0.6019446763509085
412,0.3615664142957373,0.6096905324661933,0.36930532364909147,0.6006946763509086
413,0.3603783089703936,0.608483400732233,0.3680553236490915,0.5994446763509086
414,0.35919096553610874,0.6072755071443272,0.36680532364909146,0.5981946763509085
415,0.3580043841844587,0.6060668515136534,0.3655553236490915,0.5969446763509085
416,0.3568185651211939,0.6048574336372105,0.36430532364909146,0.5956946763509086
417,0.3556335085662625,0.6036472532978038,0.3630553236490915,0.5944446763509086
418,0.35444921475382263,0.6024363102640176,0.36180532364909146,0.5931946763509085
419,0.35326568393227475,0.601224604290203,0.3605553236490915,0.5919446763509085
420,0.35208291636427447,0.6000121351164449,0.35930532364909146,0.5906946763509086
421,0.35090091232676734,0.5987989024685455,0.3580553236490915,0.5894446763509086
422,0.3497196721110013,0.5975849060579905,0.35680532364909145,0.5881946763509085
423,0.34853919602256556,0.5963701455819326,0.3555553236490915,0.5869446763509085
424,0.3473594843814143,0.5951546207231526,0.35430532364909145,0.5856946763509085
425,0.3461805375218896,0.5939383311500355,0.3530553236490915,0.5844446763509086
426,0.34500235579277105,0.5927212765165433,0.3518053236490915,0.5831946763509086
427,0.34382493955728133,0.5915034564621653,0.3505553236490915,0.5819446763509085
428,0.3426482891931468,0.5902848706119108,0.3493053236490915,0.5806946763509085
429,0.341472405092613,0.5890655185762482,0.3480553236490915,0.5794446763509086
430,0.34029728766249434,0.5878453999510858,0.3468053236490915,0.5781946763509086
431,0.33912293732420307,0.5866245143177222,0.3455553236490915,0.5769446763509085
432,0.33794935451379193,0.5854028612428144,0.3443053236490915,0.5756946763509085
433,0.3367765396819973,0.5841804402783348,0.34305532364909147,0.5744446763509086
434,0.3356044932942772,0.582957250961526,0.3418053236490915,0.5731946763509086
435,0.3344332158308614,0.5817332928148613,0.34055532364909147,0.5719446763509085
436,0.3332627077867859,0.580508565345993,0.3393053236490915,0.5706946763509085
437,0.33209296967195123,0.5792830680477159,0.33805532364909147,0.5694446763509086
438,0.330924002011163,0.5780568003979076,0.3368053236490915,0.5681946763509086
439,0.3297558053441827,0.5768297618594864,0.33555532364909146,0.5669446763509085
440,0.3285883802257854,0.5756019518803588,0.3343053236490915,0.5656946763509085
441,0.3274217272257991,0.5743733698933604,0.33305532364909146,0.5644446763509086
442,0.3262558469291724,0.5731440153162144,0.3318053236490915,0.5631946763509086
443,0.3250907399360201,0.5719138875514613,0.33055532364909146,0.5619446763509085
444,0.32392640686169116,0.5706829859864148,0.3293053236490915,0.5606946763509085
445,0.32276284833681324,0.5694513099930882,0.32805532364909146,0.5594446763509086
446,0.3216000650073597,0.5682188589281493,0.3268053236490915,0.5581946763509086
447,0.32043805753472077,0.5669856321328547,0.32555532364909145,0.5569446763509085
448,0.31927682659575685,0.5657516289329712,0.3243053236490915,0.5556946763509085
449,0.31811637288285466,0.5645168486387261,0.32305532364909145,0.5544446763509085
450,0.31695669710401675,0.5632812905447457,0.3218053236490915,0.5531946763509086
451,0.3157977999829128,0.5620449539299651,0.3205553236490915,0.5519446763509086
452,0.3146396822589569,0.5608078380575747,0.3193053236490915,0.5506946763509085
453,0.3134823446873719,0.5595699421749425,0.3180553236490915,0.5494446763509085
454,0.3123257880392707,0.5583312655135451,0.3168053236490915,0.5481946763509086
455,0.31117001310173364,0.5570918072888873,0.3155553236490915,0.5469446763509086
456,0.31001502067786846,0.55585156670042,0.3143053236490915,0.5456946763509085
457,0.3088608115869115,0.5546105429314807,0.3130553236490915,0.5444446763509085
458,0.30770738666428976,0.5533687351491892,0.31180532364909147,0.5431946763509086
459,0.3065547467617147,0.5521261425043826,0.3105553236490915,0.5419446763509086
460,0.3054028927472585,0.5508827641315216,0.30930532364909147,0.5406946763509085
461,0.3042518255054453,0.549638599148609,0.3080553236490915,0.5394446763509085
462,0.3031015459373334,0.5483936466571004,0.30680532364909147,0.5381946763509086
463,0.30195205496060984,0.547147905741816,0.3055553236490915,0.5369446763509086
464,0.30080335350967913,0.5459013754708462,0.30430532364909146,0.5356946763509085
465,0.29965544253575493,0.5446540548954596,0.3030553236490915,0.5344446763509085
466,0.2985083230069616,0.5434059430500099,0.30180532364909146,0.5331946763509086
467,0.29736199590841617,0.5421570389518298,0.3005553236490915,0.5319446763509086
468,0.296216462242351,0.5409073416011516,0.29930532364909146,0.5306946763509085
469,0.29507172302819307,0.5396568499809762,0.2980553236490915,0.5294446763509085
470,0.29392777930267644,0.5384055630569949,0.29680532364909146,0.5281946763509086
471,0.2927846321199459,0.5371534797774754,0.2955553236490915,0.5269446763509086
472,0.29164228255167046,0.5359005990731527,0.29430532364909145,0.5256946763509085
473,0.29050073168714197,0.5346469198571144,0.2930553236490915,0.5244446763509085
474,0.2893599806333871,0.5333924410247013,0.29180532364909145,0.5231946763509085
475,0.28822003051529155,0.5321371614533903,0.2905553236490915,0.5219446763509086
476,0.28708088247570807,0.5308810800026693,0.2893053236490915,0.5206946763509086
477,0.28594253767557376,0.5296241955139243,0.2880553236490915,0.5194446763509085
478,0.2848049972940305,0.5283665068103225,0.2868053236490915,0.5181946763509085
479,0.2836682625285545,0.527108012696688,0.2855553236490915,0.5169446763509086
480,0.2825323345950661,0.5258487119593678,0.2843053236490915,0.5156946763509086
481,0.2813972147280759,0.5245886033661208,0.2830553236490915,0.5144446763509085
482,0.2802629041807998,0.5233276856659697,0.2818053236490915,0.5131946763509085
483,0.2791294042252934,0.5220659575890796,0.28055532364909147,0.5119446763509086
484,0.27799671615258803,0.5208034178466253,0.2793053236490915,0.5106946763509086
485,0.2768648412728314,0.5195400651306497,0.27805532364909147,0.5094446763509085
486,0.2757337809154192,0.5182758981139177,0.2768053236490915,0.5081946763509085
487,0.2746035364291435,0.5170109154497871,0.27555532364909147,0.5069446763509086
488,0.27347410918233206,0.515745115772053,0.2743053236490915,0.5056946763509086
489,0.2723455005629929,0.5144784976948051,0.27305532364909146,0.5044446763509085
490,0.2712177119789787,0.5132110598122842,0.2718053236490915,0.5031946763509085
491,0.2700907448581198,0.5119428006987073,0.27055532364909146,0.5019446763509086
492,0.26896460064839034,0.5106737189081383,0.2693053236490915,0.5006946763509086
493,0.2678392808180621,0.5094038129743149,0.26805532364909146,0.4994446763509085
494,0.26671478685587013,0.5081330814104914,0.2668053236490915,0.4981946763509085
495,0.2655911202711674,0.5068615227092695,0.26555532364909146,0.4969446763509085
496,0.26446828259410005,0.5055891353424411,0.2643053236490915,0.4956946763509085
497,0.2633462753757736,0.5043159177608092,0.26305532364909145,0.4944446763509085
498,0.2622251001884205,0.503041868394016,0.2618053236490915,0.4931946763509085
499,0.26110475862557925,0.5017669856503741,0.26055532364909145,0.4919446763509085
500,0.2599852523022791,0.5004912679166822,0.2593053236490915,0.4906946763509085
501,0.25886658285520747,0.4992147135580366,0.2580553236490915,0.48944467635090855
502,0.2577487519429076,0.4979373209176592,0.2568053236490915,0.4881946763509085
503,0.25663176124595766,0.49665908831669725,0.2555553236490915,0.48694467635090855
504,0.2555156124671696,0.4953800140540384,0.2543053236490915,0.4856946763509085
505,0.25440030733177776,0.49410009640610897,0.2530553236490915,0.48444467635090854
506,0.25328584758763806,0.4928193336266795,0.2518053236490915,0.4831946763509085
507,0.25217223500543073,0.4915377239466625,0.2505553236490915,0.48194467635090854
508,0.25105947137886697,0.4902552655739042,0.24930532364909147,0.4806946763509085
509,0.24994755852489225,0.48897195669297466,0.2480553236490915,0.47944467635090854
510,0.2488364982839063,0.4876877954649582,0.24680532364909147,0.4781946763509085
511,0.24772629251996847,0.4864027800272288,0.2455553236490915,0.47694467635090854
512,0.24661694312102633,0.48511690849324174,0.24430532364909147,0.4756946763509085
513,0.24550845199913607,0.48383017895229763,0.2430553236490915,0.47444467635090853
514,0.24440082109068806,0.48254258946931794,0.24180532364909146,0.4731946763509085
515,0.24329405235664414,0.48125413808461515,0.2405553236490915,0.47194467635090853
516,0.24218814778276476,0.47996482281364894,0.23930532364909146,0.4706946763509085
517,0.24108310937985422,0.47867464164679296,0.2380553236490915,0.46944467635090853
518,0.23997893918400237,0.47738359254908735,0.23680532364909146,0.4681946763509085
519,0.2388756392568323,0.47609167345998726,0.23555532364909149,0.4669446763509085
520,0.23777321168575383,0.4747988822931136,0.23430532364909146,0.4656946763509085
521,0.23667165858422035,0.47350521693598957,0.23305532364909148,0.4644446763509085
522,0.23557098209198957,0.47221067524978133,0.23180532364909145,0.4631946763509085
523,0.23447118437538073,0.4709152550690281,0.23055532364909148,0.4619446763509085
524,0.23337226762756746,0.4696189542013831,0.22930532364909145,0.4606946763509085
525,0.23227423406882652,0.46832177042730905,0.22805532364909148,0.4594446763509085
526,0.23117708594683162,0.46702370149982697,0.2268053236490915,0.45819467635090855
527,0.2300808255369422,0.465724745144215,0.22555532364909148,0.4569446763509085
528,0.22898545514248037,0.46442489905771,0.2243053236490915,0.45569467635090855
529,0.22789097709503658,0.46312416090922826,0.22305532364909147,0.4544446763509085
530,0.22679739375476737,0.46182252833905,0.2218053236490915,0.45319467635090854
531,0.22570470751069482,0.46051999895851337,0.22055532364909147,0.4519446763509085
532,0.22461292078102657,0.45921657034971197,0.2193053236490915,0.45069467635090854
533,0.2235220360134682,0.4579122400651624,0.21805532364909147,0.4494446763509085
534,0.22243205568553903,0.4566070056274869,0.2168053236490915,0.44819467635090854
535,0.22134298230491256,0.45530086452909047,0.21555532364909147,0.4469446763509085
536,0.22025481840974193,0.4539938142318106,0.2143053236490915,0.44569467635090854
537,0.21916756656899583,0.45268585216658286,0.21305532364909147,0.4444446763509085
538,0.21808122938281493,0.4513769757331011,0.2118053236490915,0.44319467635090853
539,0.21699580948285546,0.4500671822994453,0.21055532364909146,0.4419446763509085
540,0.21591130953264626,0.4487564692017372,0.2093053236490915,0.44069467635090853
541,0.2148277322279648,0.4474448337437694,0.20805532364909146,0.4394446763509085
542,0.21374508029719175,0.44613227319661897,0.2068053236490915,0.43819467635090853
543,0.21266335650170265,0.44481878479828874,0.20555532364909146,0.4369446763509085
544,0.21158256363624361,0.4435043657533021,0.20430532364909149,0.4356946763509085
545,0.21050270452932807,0.4421890132323181,0.20305532364909146,0.4344446763509085
546,0.209423782043634,0.4408727243717262,0.20180532364909148,0.4331946763509085
547,0.20834579907640893,0.43955549627323676,0.20055532364909145,0.4319446763509085
548,0.20726875855988303,0.438237326003467,0.19930532364909148,0.4306946763509085
549,0.20619266346169285,0.43691821059351754,0.19805532364909145,0.4294446763509085
550,0.2051175167853102,0.43559814703853594,0.19680532364909148,0.4281946763509085
551,0.20404332157047156,0.4342771322972777,0.1955553236490915,0.42694467635090855
552,0.202970080893634,0.4329551632916655,0.19430532364909148,0.4256946763509085
553,0.20189779786841688,0.43163223690632124,0.1930553236490915,0.42444467635090855
554,0.2008264756460736,0.4303083499881125,0.19180532364909147,0.4231946763509085
555,0.1997561174159519,0.4289834993456665,0.1905553236490915,0.42194467635090854
556,0.19868672640597862,0.4276576817489016,0.18930532364909147,0.4206946763509085
557,0.19761830588314666,0.42633089392852574,0.1880553236490915,0.41944467635090854
558,0.19655085915400916,0.42500313257553657,0.18680532364909147,0.4181946763509085
559,0.1954843895651872,0.4236743943407153,0.1855553236490915,0.41694467635090854
560,0.19441890050388566,0.42234467583410373,0.18430532364909147,0.4156946763509085
561,0.1933543953984196,0.4210139736244758,0.1830553236490915,0.41444467635090854
562,0.1922908777187481,0.4196822842387937,0.18180532364909147,0.4131946763509085
563,0.19122835097701618,0.4183496041616611,0.1805553236490915,0.41194467635090853
564,0.1901668187281188,0.41701592983476754,0.17930532364909146,0.4106946763509085
565,0.1891062845702629,0.41568125765630504,0.1780553236490915,0.40944467635090853
566,0.18804675214554833,0.4143455839803917,0.17680532364909146,0.4081946763509085
567,0.18698822514054936,0.41300890511647337,0.1755553236490915,0.40694467635090853
568,0.1859307072869213,0.411671217328727,0.17430532364909146,0.4056946763509085
569,0.18487420236201135,0.41033251683543537,0.17305532364909149,0.4044446763509085
570,0.18381871418948048,0.40899279980835834,0.17180532364909146,0.4031946763509085
571,0.1827642466399415,0.40765206237209295,0.17055532364909148,0.4019446763509085
572,0.18171080363160652,0.4063103006034161,0.16930532364909145,0.4006946763509085
573,0.18065838913094645,0.40496751053061786,0.16805532364909148,0.3994446763509085
574,0.17960700715337063,0.4036236881328238,0.16680532364909145,0.3981946763509085
575,0.1785566617639084,0.4022788293392915,0.16555532364909148,0.3969446763509085
576,0.17750735707791176,0.40093293002871255,0.1643053236490915,0.39569467635090855
577,0.17645909726177744,0.39958598602848505,0.16305532364909148,0.3944446763509085
578,0.17541188653366724,0.3982379931139709,0.1618053236490915,0.39319467635090855
579,0.1743657291642573,0.3968889470077528,0.16055532364909147,0.3919446763509085
580,0.17332062947749893,0.39553884337886247,0.1593053236490915,0.39069467635090854
581,0.17227659185139277,0.39418767784199427,0.15805532364909147,0.3894446763509085
582,0.17123362071877524,0.39283544595670816,0.1568053236490915,0.38819467635090854
583,0.17019172056813303,0.39148214322661834,0.15555532364909147,0.3869446763509085
584,0.169150895944421,0.3901277650985503,0.1543053236490915,0.38569467635090854
585,0.16811115144990452,0.38877230696170073,0.15305532364909147,0.3844446763509085
586,0.16707249174501793,0.3874157641467638,0.1518053236490915,0.38319467635090854
587,0.16603492154924226,0.38605813192504745,0.15055532364909147,0.3819446763509085
588,0.1649984456419914,0.3846994055075651,0.1493053236490915,0.38069467635090853
589,0.16396306886353595,0.38333958004412205,0.14805532364909146,0.3794446763509085
590,0.1629287961159317,0.3819786506223585,0.1468053236490915,0.37819467635090853
591,0.1618956323639632,0.3806166122667902,0.14555532364909146,0.3769446763509085
592,0.16086358263612965,0.3792534599378361,0.1443053236490915,0.37569467635090853
593,0.15983265202562502,0.37788918853079434,0.14305532364909146,0.3744446763509085
594,0.1588028456913606,0.37652379287483206,0.14180532364909149,0.3731946763509085
595,0.1577741688589971,0.37515726773192626,0.14055532364909146,0.3719446763509085
596,0.15674662682200413,0.3737896077957942,0.13930532364909148,0.3706946763509085
597,0.15572022494274118,0.3724208076907993,0.13805532364909145,0.3694446763509085
598,0.15469496865356192,0.3710508619708306,0.13680532364909148,0.3681946763509085
599,0.15367086345794356,0.3696797651181587,0.13555532364909145,0.3669446763509085
600,0.15264791493163965,0.3683075115422668,0.13430532364909148,0.3656946763509085
601,0.1516261287238625,0.3669340955786564,0.13305532364909145,0.36444467635090855
602,0.15060551055848448,0.36555951148762,0.13180532364909148,0.3631946763509085
603,0.14958606623527237,0.36418375345299836,0.13055532364909145,0.36194467635090855
604,0.14856780163114958,0.3628068155808978,0.12930532364909147,0.3606946763509085
605,0.1475507227014794,0.3614286918983821,0.12805532364909145,0.35944467635090854
606,0.14653483548138868,0.3600493763521424,0.12680532364909147,0.3581946763509085
607,0.1455201460871095,0.3586688628071192,0.12555532364909144,0.35694467635090854
608,0.14450666071735874,0.35728714504511394,0.12430532364909146,0.3556946763509085
609,0.1434943856547526,0.3559042167633547,0.12305532364909146,0.35444467635090854
610,0.14248332726724322,0.3545200715730249,0.12180532364909145,0.3531946763509085
611,0.14147349200959436,0.35313470299777283,0.12055532364909145,0.35194467635090854
612,0.14046488642489818,0.3517481044721774,0.11930532364909145,0.3506946763509085
613,0.13945751714611143,0.35036026934016895,0.11805532364909148,0.34944467635090853
614,0.1384513908976448,0.3489711908534342,0.11680532364909148,0.34819467635090856
615,0.13744651449697765,0.34758086216976025,0.11555532364909148,0.34694467635090853
616,0.13644289485631933,0.3461892763513549,0.11430532364909148,0.34569467635090856
617,0.13544053898429842,0.344796426363117,0.11305532364909147,0.34444467635090853
618,0.1344394539877105,0.3434023050708783,0.11180532364909147,0.34319467635090856
619,0.13343964707329437,0.34200690523957955,0.11055532364909147,0.3419446763509085
620,0.13244112554955045,0.34061021953142023,0.10930532364909147,0.34069467635090855
621,0.1314438968286138,0.3392122405039655,0.10805532364909147,0.3394446763509085
622,0.13044796842816608,0.3378129606081888,0.10680532364909147,0.33819467635090855
623,0.12945334797339414,0.3364123721864787,0.10555532364909147,0.3369446763509085
624,0.12846004319899773,0.3350104674705948,0.10430532364909147,0.33569467635090855
625,0.12746806195125404,0.33360723857957086,0.10305532364909147,0.3344446763509085
626,0.12647741219011954,0.3322026775175585,0.10180532364909146,0.33319467635090855
627,0.12548810199140048,0.3307967761716314,0.10055532364909146,0.3319446763509085
628,0.12450013954896977,0.32938952630951546,0.09930532364909146,0.33069467635090855
629,0.12351353317703573,0.3279809195772694,0.09805532364909146,0.3294446763509085
630,0.12252829131247966,0.32657094749691484,0.09680532364909146,0.32819467635090854
631,0.12154442251725661,0.3251596014639877,0.09555532364909146,0.3269446763509085
632,0.12056193548082872,0.32374687274501934,0.09430532364909146,0.32569467635090854
633,0.11958083902270644,0.3223327524749986,0.09305532364909146,0.3244446763509085
634,0.11860114209501749,0.32091723165469865,0.09180532364909146,0.32319467635090854
635,0.1176228537851679,0.31950030114798866,0.09055532364909145,0.3219446763509085
636,0.1166459833185608,0.31808195167904085,0.08930532364909145,0.32069467635090854
637,0.11567054006138933,0.3166621738294779,0.08805532364909145,0.3194446763509085
638,0.11469653352351394,0.31524095803544283,0.08680532364909148,0.31819467635090853
639,0.11372397336140216,0.3138182945845721,0.08555532364909148,0.31694467635090856
640,0.11275286938115914,0.3123941736129109,0.08430532364909148,0.31569467635090853
641,0.1117832315416375,0.31096858510172476,0.08305532364909148,0.31444467635090856
642,0.11081506995763135,0.3095415188742292,0.08180532364909147,0.31319467635090853
643,0.10984839490315734,0.30811296459222715,0.08055532364909147,0.31194467635090856
644,0.10888321681483215,0.30668291175265683,0.07930532364909147,0.3106946763509085
645,0.10791954629534006,0.3052513496840308,0.07805532364909147,0.30944467635090855
646,0.10695739411699667,0.30381826754278163,0.07680532364909147,0.3081946763509085
647,0.10599677122541395,0.30238365430950565,0.07555532364909147,0.30694467635090855
648,0.10503768874327979,0.3009474987850954,0.07430532364909147,0.3056946763509085
649,0.10408015797422498,0.29950978958674446,0.07305532364909147,0.30444467635090855
650,0.1031241904068192,0.29807051514387084,0.07180532364909147,0.3031946763509085
651,0.1021697977186844,0.2966296636938881,0.07055532364909146,0.30194467635090855
652,0.10121699178070298,0.29518722327785296,0.06930532364909146,0.3006946763509085
653,0.10026578466138691,0.293743181736022,0.06805532364909146,0.29944467635090855
654,0.09931618863134373,0.2922975267032135,0.06680532364909146,0.2981946763509085
655,0.09836821616789204,0.2908502456040847,0.06555532364909146,0.29694467635090854
656,0.09742187995981189,0.28940132564823606,0.06430532364909146,0.2956946763509085
657,0.09647719291224022,0.28795075382517143,0.06305532364909146,0.29444467635090854
658,0.09553416815170734,0.2864985168991011,0.061805323649091456,0.2931946763509085
659,0.09459281903133421,0.285044601403594,0.060555323649091455,0.29194467635090854
660,0.09365315913618999,0.2835889936360535,0.059305323649091454,0.2906946763509085
661,0.09271520228881303,0.2821316796520179,0.05805532364909145,0.28944467635090854
662,0.09177896255489948,0.2806726452592836,0.05680532364909145,0.2881946763509085
663,0.0908444542491812,0.2792118760118484,0.05555532364909148,0.28694467635090853
664,0.08991169194148063,0.2777493572036437,0.05430532364909148,0.28569467635090856
665,0.0889806904629612,0.27628507386207857,0.053055323649091476,0.28444467635090853
666,0.08805146491257654,0.27481901074136605,0.051805323649091475,0.28319467635090856
667,0.08712403066373686,0.27335115231563556,0.050555323649091474,0.28194467635090853
668,0.08619840337117679,0.27188148277180046,0.04930532364909147,0.28069467635090856
669,0.08527459897805656,0.2704099860022158,0.04805532364909147,0.2794446763509085
670,0.08435263372330637,0.26893664559707364,0.04680532364909147,0.27819467635090855
671,0.08343252414919111,0.267461444836526,0.04555532364909147,0.2769446763509085
672,0.08251428710915609,0.26598436668257996,0.04430532364909147,0.27569467635090855
673,0.081597939775919,0.26450539377066684,0.04305532364909147,0.2744446763509085
674,0.08068349964983978,0.26302450840095004,0.041805323649091466,0.27319467635090855
675,0.07977098456758158,0.26154169252932524,0.040555323649091465,0.2719446763509085
676,0.07886041271106747,0.26005692775809774,0.039305323649091464,0.27069467635090855
677,0.07795180261675427,0.25857019532633085,0.03805532364909146,0.2694446763509085
678,0.07704517318521531,0.2570814760998401,0.03680532364909146,0.26819467635090855
679,0.07614054369108403,0.2555907505608581,0.03555532364909146,0.2669446763509085
680,0.07523793379333221,0.2540979987972801,0.03430532364909146,0.26569467635090854
681,0.07433736354592801,0.2526032004915525,0.03305532364909146,0.2644446763509085
682,0.07343885340887168,0.2511063349091278,0.03180532364909146,0.26319467635090854
683,0.07254242425964275,0.24960738088650636,0.030555323649091456,0.2619446763509085
684,0.07164809740505929,0.24810631681881046,0.029305323649091455,0.26069467635090854
685,0.07075589459357867,0.24660312064690215,0.028055323649091454,0.2594446763509085
686,0.06986583802806112,0.2450977698440061,0.026805323649091453,0.25819467635090854
687,0.06897795037900367,0.24359024140180963,0.025555323649091452,0.2569446763509085
688,0.06809225479829195,0.24208051181604162,0.02430532364909148,0.25569467635090853
689,0.06720877493346611,0.24056855707145497,0.023055323649091478,0.25444467635090856
690,0.06632753494254262,0.23905435262624042,0.021805323649091476,0.25319467635090853
691,0.06544855950940676,0.2375378733958068,0.020555323649091475,0.25194467635090856
692,0.06457187385982321,0.23601909373592023,0.019305323649091474,0.25069467635090853
693,0.06369750377806205,0.23449798742512917,0.018055323649091473,0.24944467635090856
694,0.06282547562420826,0.2329745276465116,0.016805323649091472,0.24819467635090853
695,0.061955816352155746,0.23144868696861953,0.015555323649091471,0.24694467635090855
696,0.06108855352833409,0.22992043732565925,0.01430532364909147,0.24569467635090853
697,0.060223715351210516,0.22838974999683104,0.013055323649091469,0.24444467635090855
698,0.05936133067159577,0.22685659558477533,0.011805323649091468,0.24319467635090852
699,0.05850142901379518,0.22532094399309943,0.010555323649091466,0.24194467635090855
700,0.05764404059766126,0.22378276440293154,0.009305323649091465,0.24069467635090852
701,0.05678919636156554,0.22224202524843162,0.008055323649091464,0.23944467635090855
702,0.05593692798638339,0.220698694191252,0.006805323649091463,0.23819467635090852
703,0.05508726792049834,0.21915273809380487,0.005555323649091462,0.23694467635090855
704,0.05424024940590855,0.21760412299135956,0.004305323649091461,0.23569467635090852
705,0.05339590650549031,0.21605281406285537,0.00305532364909146,0.23444467635090854
706,0.052554274131468626,0.2144987756003558,0.0018053236490914587,0.23319467635090851
707,0.051715388075185054,0.21294197097710132,0.0005553236490914715,0.23194467635090854
708,0.05087928503820549,0.2113823626140262,0.0,0.23069467635090854
709,0.05004600266486703,0.20981991194471117,0.0,0.22944467635090854
710,0.04921557957633638,0.20825457937863134,0.0,0.22819467635090854
711,0.048388055406263786,0.20668632426260958,0.0,0.22694467635090854
712,0.047563470838117405,0.2051151048403823,0.0,0.22569467635090854
713,0.046741867644322754,0.2035408782101682,0.0,0.22444467635090853
714,0.04592328872728402,0.20196360028006433,0.0,0.22319467635090853
715,0.045107778162409295,0.20038322572119682,0.0,0.22194467635090853
716,0.044295381243270704,0.1987997079184598,0.0,0.22069467635090853
717,0.043486144529009674,0.1972129989186695,0.0,0.21944467635090853
718,0.042680115894142445,0.1956230493760054,0.0,0.21819467635090853
719,0.04187734458090486,0.19402980849452467,0.0,0.21694467635090853
720,0.041077881254295456,0.19243322396757767,0.0,0.21569467635090855
721,0.040281778059998,0.19083324191391426,0.0,0.21444467635090853
722,0.039489088685352836,0.1892298068102396,0.0,0.21319467635090855
723,0.038699868423578865,0.18762286142000262,0.0,0.21194467635090852
724,0.037914174241479026,0.18601234671815148,0.0,0.21069467635090855
725,0.03713206485082199,0.18439820181151978,0.0,0.20944467635090852
726,0.03635360078368344,0.18278036385462482,0.0,0.20819467635090855
727,0.035578844471987114,0.18115876796045438,0.0,0.20694467635090852
728,0.03480786033155603,0.17953334710594815,0.0,0.20569467635090855
729,0.034040714850967824,0.177904032031714,0.0,0.20444467635090852
730,0.03327747668556624,0.17627075113560253,0.0,0.20319467635090854
731,0.032518216756977636,0.1746334303596242,0.0,0.20194467635090851
732,0.03176300835855228,0.17299199306974233,0.0,0.20069467635090854
733,0.031011927267131645,0.17134635992791303,0.0,0.19944467635090854
734,0.030265051861637193,0.16969644875583945,0.0,0.19819467635090854
735,0.029522463248961683,0.1680421743896794,0.0,0.19694467635090854
736,0.028784245397732833,0.16638344852504539,0.0,0.19569467635090854
737,0.028050485280543436,0.1647201795514237,0.0,0.19444467635090854
738,0.02732127302529508,0.1630522723751464,0.0,0.19319467635090853
739,0.026596702076383316,0.16137962822994056,0.0,0.19194467635090853
740,0.025876869366494026,0.15970214447393183,0.0,0.19069467635090853
741,0.02516187549986071,0.15801971437192186,0.0,0.18944467635090853
742,0.024451824947916978,0.1563322268616184,0.0,0.18819467635090853
743,0.023746826258373765,0.15463956630233144,0.0,0.18694467635090853
744,0.023046992278816902,0.1529416122044629,0.0,0.18569467635090853
745,0.02235244039607398,0.1512382389380379,0.0,0.18444467635090855
746,0.02166329279268442,0.14952931541817227,0.0,0.18319467635090853
747,0.020979676721951335,0.14781470476524272,0.0,0.18194467635090855
748,0.020301724803213794,0.14609426393722658,0.0,0.18069467635090852
749,0.01962957533912746,0.14436784333133101,0.0,0.17944467635090855
750,0.01896337265692183,0.14263528635171818,0.0,0.17819467635090852
751,0.018303267475827778,0.14089642893976395,0.0,0.17694467635090855
752,0.017649417303071124,0.13915109906272427,0.0,0.17569467635090852
753,0.01700198686109755,0.13739911615625444,0.0,0.17444467635090855
754,0.01636114854895987,0.1356402905155374,0.0,0.17319467635090854
755,0.01572708294112013,0.13387442262911653,0.0,0.17194467635090854
756,0.01509997932725704,0.13210130244867513,0.0,0.17069467635090854
757,0.014480036297066401,0.13032380553534595,0.0,0.16944467635090854
758,0.013867462374426598,0.1285870362019057,0.0,0.16819467635090854
759,0.013262476705824477,0.12675648176561494,0.0,0.16694467635090854
760,0.012665309808396308,0.12495178932329476,0.0,0.16569467635090854
761,0.012076204383522526,0.12316483225988595,0.0,0.16444467635090854
762,0.011495416202513598,0.12128334254456152,0.0,0.16319467635090854
763,0.010923215071576342,0.11950571506038854,0.0,0.16194467635090853
764,0.010359885883916675,0.11759727440335643,0.0,0.16069467635090853
765,0.009805729767564775,0.11581284869183606,0.0,0.15944467635090853
766,0.009261065338192709,0.1139069583086777,0.0,0.15819467635090853
767,0.008726230066870788,0.11208442787794681,0.0,0.15694467635090853
768,0.0082015817732769,0.1100922605461826,0.0,0.15569467635090853
769,0.0076875002552643235,0.10824795043854596,0.0,0.15444467635090853
770,0.007184389065769126,0.10629190718739867,0.0,0.15319467635090853
771,0.006692677447580508,0.10445010638593111,0.0,0.15194467635090853
772,0.006212822435275767,0.10251943216278536,0.0,0.15069467635090855
773,0.005745311131100328,0.10062831766746383,0.0,0.14944467635090852
774,0.005290663157198949,0.0986281433991304,0.0,0.14819467635090855
775,0.004849433279338955,0.09663899624788475,0.0,0.14694467635090852
776,0.004422214185724638,0.09464920349498973,0.0,0.14569467635090855
777,0.004009639386485797,0.09264240842177796,0.0,0.14444467635090855
778,0.003612386171726989,0.09061789372939544,0.0,0.14319467635090855
779,0.003231178523784295,0.08857435091927623,0.0,0.14194467635090854
780,0.0028667898151127913,0.08653206195184071,0.0,0.14069467635090854
781,0.002520045025818707,0.0844339530297531,0.0,0.13944467635090854
782,0.002191822066945792,0.08235566176032583,0.0,0.13819467635090854
783,0.001883051570790717,0.08024361517582124,0.0,0.13694467635090854
784,0.0015947141669392373,0.0779850776124047,0.0,0.13569467635090854
785,0.0013278337398716644,0.07583757228793575,0.0,0.13444467635090854
786,0.00108346436566098,0.07364869540225594,0.0,0.13319467635090854
787,0.0008626674099155851,0.07137749379108194,0.0,0.13194467635090854
788,0.0006664734356687241,0.06904828022811327,0.0,0.13069467635090853
789,0.0004958208630233552,0.06675054700159322,0.0,0.12944467635090853
790,0.00035145950989567964,0.06436664292496297,0.0,0.12819467635090853
791,0.00023380232997538553,0.06190414438449521,0.0,0.12694467635090853
792,0.00014270429164453535,0.05942532480110241,0.0,0.12569467635090853
793,7.714901704369836e-05,0.05692139881987546,0.0,0.12444467635090853
794,3.484835214762061e-05,0.05418770219131008,0.0,0.12319467635090853
795,1.1849065640667789e-05,0.051471051351082986,0.0,0.12194467635090854
796,2.465523494588062e-06,0.048656764690595544,0.0,0.12069467635090854
797,1.944469714132424e-07,0.04554685049536833,0.0,0.11944467635090854
798,1.3983552094032348e-09,0.0423467508084201,0.0,0.11819467635090854
799,7.771561172376096e-16,0.038710717102485304,0.0,0.11694467635090854
800,0.0,0.034516627305794745,0.0,0.11569467635090853


==> Figures/Tikz/data/nr_samples_vs_intervals.csv <==
N,0.001_sc_low,0.001_sc_low_e,1e-09_sc_low,1e-09_sc_low_e,0.001_sc_upp,0.001_sc_upp_e,1e-09_sc_upp,1e-09_sc_upp_e,0.001_hf_low,0.001_hf_low_e,1e-09_hf_low,1e-09_hf_low_e,0.001_hf_upp,0.001_hf_upp_e,1e-09_hf_upp,1e-09_hf_upp_e
25,0.031885136073337206,0.026838755271974424,0.005140864060309785,0.007051280373952749,0.664903713026826,0.08095586431643466,0.8475095155497316,0.051366597014932604,0.0025149131696582065,0.013374638420564194,6.553207844071751e-07,0.00020722959152175418,0.6402162259580458,0.08646691590626156,0.8973774777740042,0.0746897640365292
50,0.06122725078013049,0.03002169209524641,0.019637174306398397,0.01385218340165675,0.5547984919895806,0.0648282823608898,0.7136492352654074,0.0536308549768057,0.0141163721177965,0.028342900429621145,7.5941754329460976e-06,0.0005324464543945184,0.525902742380047,0.06141932766515764,0.7124220776165802,0.061088794204356305
100,0.09554514831639185,0.027704313721699337,0.048404771437396715,0.018360640521999257,0.4685773802229496,0.047614685430294,0.5887517078781224,0.04473213486142714,0.05666071090219456,0.03985843978340918,0.0007424631594205287,0.004903742880618724,0.44460996035204053,0.04323391138620238,0.5770761607796414,0.04317435696290102
200,0.1291116636274116,0.02304219089291572,0.08517385045627532,0.018404242704046267,0.4061418173133008,0.033849143801919,0.4903844982765362,0.03363447220843057,0.11217675670367172,0.030599723643630016,0.02363534734817149,0.023920697175240643,0.3878736211900236,0.03060153799235424,0.48138670270181705,0.03060718449935407
400,0.1576414283491568,0.017946486793371526,0.12151871827527325,0.015828662195571483,0.36110848223588443,0.023662406780600432,0.41880665552590074,0.02404462240519996,0.15246516982397976,0.02162184408856007,0.08647991961017938,0.021671720868219026,0.3474126301760203,0.02162184408856007,0.4137138803898207,0.021671720868219026
800,0.18073781854373897,0.013462183763752765,0.15276180245362375,0.012534946511685073,0.32931587269461526,0.01643703360368719,0.3682553657480867,0.016836652328710094,0.18109156440498828,0.015256027405258553,0.13433754864909148,0.015327786012643027,0.3189402355950118,0.015256027405258553,0.3657269013509086,0.015327786012643013
1600,0.19857234836974869,0.00995200801043405,0.17784153310393713,0.009463879845520034,0.3066671453612827,0.011499163696247547,0.3330913937142223,0.011668929114943313,0.20123513491198988,0.010840585506558219,0.16823962230508968,0.010800582197842098,0.29870886508801014,0.010840585506558208,0.33185660269491024,0.010800582197842109
3200,0.2121365487891375,0.0072138684012283925,0.1970637562720998,0.007002400529368786,0.29060693751125405,0.008010090065913347,0.30854076610357317,0.008131092089156411,0.21551603220249418,0.007654703884336409,0.19216558369954576,0.007652176340865975,0.28444036779750587,0.007654703884336421,0.30786026005045425,0.0076521763408659805
6400,0.2223073201438047,0.005210600272959821,0.21149359342709606,0.005086064986046124,0.2791839775119101,0.005620756120612863,0.2914049338897701,0.005659244544709126,0.225645919018495,0.005431584366455099,0.20911275490254483,0.00540362581397898,0.274382784106505,0.0054315843664550926,0.29092124509745515,0.005403625813978986
12800,0.22979030861073957,0.0037210251059093106,0.22209706086333114,0.003670823783815729,0.27096176226011986,0.00393086882070603,0.27932262155604864,0.0039621852501669046,0.23276197156999703,0.0038318214524054517,0.22105179341227288,0.0038277502317778,0.267224139367503,0.0038318214524054573,0.2788991315877271,0.003827750231777805


==> Figures/Tikz/distributionPlot_sparse3.csv <==
x,y
-0.5000000000000001,6.461856025525965e-08
-0.40000000000000013,1.1144171067331738e-07
-0.30000000000000016,1.9028095300295855e-07
-0.20000000000000018,3.2166212068185686e-07
-0.1000000000000002,5.383461097429984e-07
-2.220446049250313e-16,8.920317088405787e-07
0.09999999999999964,0.036194960097885795
0.19999999999999973,0.06550083702569312
0.2999999999999998,0.08890200837691344
0.3999999999999997,0.10725729187694154
0.49999999999999956,0.12131572218719076
0.5999999999999996,0.13172975814534033
0.6999999999999997,0.1390670061796399
0.7999999999999996,0.1438206343581648
0.8999999999999995,0.146418634500922
0.9999999999999996,0.14723207460403587
1.0999999999999996,0.14658247010999068
1.1999999999999993,0.1447483898733319
1.2999999999999994,0.14197140054001703
1.3999999999999995,0.13846144096536792
1.4999999999999996,0.1344017057060854
1.5999999999999996,0.1299531030176633
1.6999999999999993,0.1252583377192918
1.7999999999999994,0.12044565244042124
1.8999999999999995,0.1156322420429226
1.9999999999999991,0.110927335636453
2.099999999999999,0.10643491918437036
2.1999999999999993,0.10225605030864182
2.2999999999999994,0.09849069711363302
2.3999999999999995,0.09523901669804741
2.499999999999999,0.09260197892003995
2.599999999999999,0.09068123951981298
2.6999999999999993,0.08957817640389046
2.799999999999999,0.08939202584798299
2.899999999999999,0.0902170928536887
2.999999999999999,0.09213906194934954
3.0999999999999988,0.09523049983281759
3.1999999999999993,0.09954571607284521
3.299999999999999,0.10511522739576891
3.3999999999999986,0.1119401479537167
3.499999999999999,0.11998689419078089
3.5999999999999988,0.1291826397055481
3.6999999999999993,0.13941197440478664
3.799999999999999,0.15051520621129935
3.8999999999999986,0.16228868807498503
3.999999999999999,0.17448745693346057
4.099999999999999,0.18683033759814122
4.199999999999999,0.19900750071529213
4.299999999999999,0.21069028152104224
4.399999999999999,0.2215428799644801
4.499999999999999,0.23123538982741576
4.599999999999999,0.2394574619521197
4.699999999999998,0.2459318102275025
4.799999999999999,0.250426730719392
4.899999999999999,0.25276683130521876
4.999999999999998,0.2528412622390306
5.099999999999999,0.250608891479859
5.199999999999998,0.24610007038045606
5.299999999999999,0.2394148683589642
5.399999999999999,0.2307178990180375
5.499999999999998,0.22023009322320086
5.599999999999999,0.20821797646000173
5.699999999999998,0.1949811612630915
5.799999999999999,0.1808388586661617
5.899999999999999,0.1661162397115465
5.999999999999998,0.15113143993548556
6.099999999999999,0.13618390345507586
6.199999999999998,0.1215446209679414
6.299999999999998,0.10744864326679755
6.399999999999999,0.09409006600077238
6.499999999999998,0.08161949930127693
6.599999999999998,0.0701438724268
6.699999999999998,0.05972829032529725
6.799999999999998,0.050399563382674525
6.899999999999999,0.04215097664897995
